From Graph Generation to Graph Classification

This note describes a new approach to classifying graphs that leverages graph generative models (GGM). Assuming a GGM that defines a joint probability distribution over graphs and their class labels, I derive classification formulas for the probability of a class label given a graph. A new conditional ELBO can be used to train a generative graph auto-encoder model for discrimination. While leveraging generative models for classification has been well explored for non-relational i.i.d. data, to our knowledge it is a novel approach to graph classification.

==> notation.tgn.txt <==
{"rows_views":[[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}],[{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}},{"style":{"borders":"ltrb","font_style":{},"text_color":"","bg_color":"","halign":"left","valign":"top","padding":{"top":10,"right":5,"bottom":10,"left":5},"border_color":""}}]],"model":{"rows":[[{"value":"Notation","cspan":1,"rspan":1,"markup":[0,8]},{"value":"Description","cspan":1,"rspan":1,"markup":[0,11]}],[{"value":"$a, \\vec{a}, \\vec{A}$","cspan":1,"rspan":1,"markup":[0,21]},{"value":"Scalar, vector, matrix","cspan":1,"rspan":1,"markup":[1,22]}],[{"value":"$\\numnodes$","cspan":1,"rspan":1,"markup":[1,11]},{"value":"Number of nodes in graph","cspan":1,"rspan":1,"markup":[1,24]}],[{"value":"$\\unode \\in \\integers$","cspan":1,"rspan":1,"markup":[1,22]},{"value":"Node (index)","cspan":1,"rspan":1,"markup":[1,12]}],[{"value":"$\\nattributes{\\unode}$","cspan":1,"rspan":1,"markup":[1,22]},{"value":"(Attribute) vector of node $\\unode$","cspan":1,"rspan":1,"markup":[1,35]}],[{"value":"$\\eattributes{\\unode}{\\vnode}$","cspan":1,"rspan":1,"markup":[1,30]},{"value":"(Attribute) vector of edge from $\\unode$ to $\\vnode$","cspan":1,"rspan":1,"markup":[1,52]}],[{"value":"$\\xinstance = \\langle (\\nattributes_{\\unode}),(\\eattributes_{\\unode}{\\vnode)}\\rangle$","cspan":1,"rspan":1,"markup":[1,85]},{"value":"attributed graph","cspan":1,"rspan":1,"markup":[1,16]}],[{"value":"$\\Xvariable$","cspan":1,"rspan":1,"markup":[1,12]},{"value":"Random variable with realizations $\\xinstance^{\\numnodes}$","cspan":1,"rspan":1,"markup":[1,58]}]]},"theme":null,"fixed_layout":false,"markup":{"instances":[{},{"style":{}}]},"options":{"table_caption":"","table_label":"tab:my-table"}}
